Spherically Symmetric Static Configurations of Uniform Density in Spacetimes with a Non-Zero Cosmological Constant

Interior solutions of Einstein's equations with a non-zero cosmological constant are given for static and spherically symmetric configurations of uniform density. The metric tensor and pressure are determined for both positive and negative values of the cosmological constant. Limits on the outer radius of the interior solutions are established. It is shown that, contrary to the cases of the limits on the interior Schwarzschild and Reissner--Nordstr\"om solutions with a zero cosmological constant, these limits do not fully coincide with the conditions of embeddability of the optical reference geometry associated with the exterior (vacuum) Schwarzschild--de Sitter spacetime.

==> readme.txt <==
Article submitted by:   Zdenek Stuchlik

Journal submitted to:   Classical and Quantum Gravity

Article title:          Spherically symmetric static configurations of uniform
                        density in spacetimes with a non-zero cosmological
                        constant

Author:                 Zdenek Stuchlik  (Zden\v{e}k Stuchl\'{\i}k)

Article type:           Paper

Status of article:      new

Reference number:       -

Postal address:         Department of Physics
                        Faculty of Philosophy and Science
                        Silesian University
                        Bezru\v{c}ovo n\'am.~13
                        746 01 Opava
                        Czech Republic

E-mail address:         zdenek.stuchlik@fpf.slu.cz

Phone number:           +420 653 684285

Fax number:             +420 653 216948

Article file format:    LaTeX 2.09, document style: ioplppt.sty

Number of figures:      none


